Electric Dipole Moment Results from lattice QCD

We utilize the gradient flow to define and calculate electric dipole moments induced by the strong QCD $\theta$-term and the dimension-6 Weinberg operator. The gradient flow is a promising tool to simplify the renormalization pattern of local operators. The results of the nucleon electric dipole moments are calculated on PACS-CS gauge fields (available from the ILDG) using $N_{f}=2+1$, of discrete size $32^{3}\times 64$ and spacing $a \simeq 0.09$ fm. These gauge fields use a renormalization-group improved gauge action and a non-perturbatively $O(a)$ improved clover quark action at $\beta = 1.90$, with $c_{SW} = 1.715$. The calculation is performed at pion masses of $m_{\pi} \simeq 411,701$ MeV.

==> graphs/old/FFs/IsoVectorPsVectorFF1.dat <==
0.0  1.149(33)  
0.262955220572  0.915(24)  
0.506745595324  0.775(25)  
0.735035783838  0.650(29)  
0.950452932193  0.577(35)  
-0.01  1.0858(95) 
0.252955220572  0.9214(79) 
0.496745595324  0.8072(73) 
0.725035783838  0.7144(89) 
0.940452932193  0.653(11)  
0.01  1.1108(92) 
0.272955220572  0.9322(77) 
0.516745595324  0.8049(77) 
0.745035783838  0.705(10)  
0.960452932193  0.637(14)  
-0.02  1.1389(92) 
0.242955220572  0.9395(78) 
0.486745595324  0.7906(85) 
0.715035783838  0.681(13)  
0.930452932193  0.599(20)  
0.02  1.157(11)  
0.282955220572  0.9283(89) 
0.526745595324  0.7630(99) 
0.755035783838  0.651(15)  
0.970452932193  0.561(21)  


==> graphs/old/FFs/IsoVectorPsVectorFF2.dat <==
0.0  Err        
0.262955220572  8.94(42)   
0.506745595324  5.45(27)   
0.735035783838  3.44(20)   
0.950452932193  2.41(32)   
-0.01  Err        
0.252955220572  8.09(16)   
0.496745595324  4.922(86)  
0.725035783838  3.293(81)  
0.940452932193  2.463(87)  
0.01  Err        
0.272955220572  8.56(17)   
0.516745595324  5.148(95)  
0.745035783838  3.455(94)  
0.960452932193  2.53(10)   
-0.02  Err        
0.242955220572  9.05(19)   
0.486745595324  5.32(11)   
0.715035783838  3.57(12)   
0.930452932193  2.45(15)   
0.02  Err        
0.282955220572  9.02(26)   
0.526745595324  5.13(13)   
0.755035783838  3.43(13)   
0.970452932193  2.23(18)   

